A Billion-scale Foundation Model for Remote Sensing Images

As the potential of foundation models in visual tasks has garnered significant attention, pretraining these models before downstream tasks has become a crucial step. The three key factors in pretraining foundation models are the pretraining method, the size of the pretraining dataset, and the number of model parameters. Recently, research in the remote sensing field has focused primarily on the pretraining method and the size of the dataset, with limited emphasis on the number of model parameters. This paper addresses this gap by examining the effect of increasing the number of model parameters on the performance of foundation models in downstream tasks such as rotated object detection and semantic segmentation. We pretrained foundation models with varying numbers of parameters, including 86M, 605.26M, 1.3B, and 2.4B, to determine whether performance in downstream tasks improved with an increase in parameters. To the best of our knowledge, this is the first billion-scale foundation model in the remote sensing field. Furthermore, we propose an effective method for scaling up and fine-tuning a vision transformer in the remote sensing field. To evaluate general performance in downstream tasks, we employed the DOTA v2.0 and DIOR-R benchmark datasets for rotated object detection, and the Potsdam and LoveDA datasets for semantic segmentation. Experimental results demonstrated that, across all benchmark datasets and downstream tasks, the performance of the foundation models and data efficiency improved as the number of parameters increased. Moreover, our models achieve the state-of-the-art performance on several datasets including DIOR-R, Postdam, and LoveDA.

==> data.txt <==
    nodes     x         y       label
     \cite{grill2020bootstrap} 2020.0 375e6 a
     \cite{chen2020big} 2020.41666666666 795e6 a
     \cite{caron2021emerging} 2021.83333333333 84e6 a
     \cite{zhou2021ibot} 2021.83333333333 307e6 a
     \cite{he2022masked} 2021.83333333333 632e6 a
     \cite{jia2021scaling} 2021.08333333333 800e6 a
     \cite{radford2021learning} 2021.16666666666 307e6 a
     \cite{goyal2021self} 2021.16666666666 1300e6 a
     \cite{zhai2022scaling} 2022.41666666666 1843e6 a
      \cite{wang2022advancing} 2022.58333333333 100e6 a
     \cite{sun2022ringmo} 2022.5 88e6 b
      \cite{ayush2021geography} 2021.41666666666 205e5 b
     \cite{ghanbarzade2023self} 2023.08333333333 24e6 b
     \cite{manas2021seasonal} 2021.33333333333 24e6 b
     \cite{dehghani2023scaling} 2023.111111111 22e9 a
     \cite{wang2022self} 2022.25 21e6 b
     \cite{cong2022satmae} 2022.5 307e6 b
     \cite{jain2022multimodal} 2022.66666666666 24e6 b
     \cite{cha2021contrastive} 2021.66666666666 275e5 b
     \cite{mikriukov2022deep} 2022.66666666666 11e6 b
     \cite{heidler2023self} 2021.58333333333 24e6 b
     \cite{reed2022scale} 2022.91666666666 307e6 b
     \cite{smith2023earthpt} 2023.75 700e6 b
     \cite{tang2023cross} 2023.91 86e6 b
     \cite{jakubik2023foundation} 2023.8 100e6 b
     Ours 2024.08 2400e6 c

